V498 Hya, a new candidate for a period bouncer Cataclysmic Variable

V498 Hya (SDSS J084555.07+033929.2) was identified as a short-period cataclysmic variable (CV) by the Catalina Real-Time Transient Survey (CRTS) in 2008. The superhump period was measured during the detected single superoutburst of V498 Hya. The quiescent spectrum subsequently taken by the \SDSSV\ Milky Way Mapper survey suggested that the CV donor may be a brown dwarf. We present time-resolved follow-up spectroscopy of V498 Hya in quiescence, obtained with the GTC OSIRIS spectrograph, from which we derived the 86.053 min spectroscopic period, systemic radial velocity, and the gravitational redshift of the Mg II line. We also modeled the spectral energy distribution to constrain the system parameters, including the > 0.82 Ms mass of the white dwarf and the best-fit value 0.043 +/- 0.004 Ms of the donor star mass. This combination of parameters implies that V498 Hya has evolved past the period minimum and is a relatively rare ``period bouncer''.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
